Bounds on the Jensen Gap, and Implications for Mean-Concentrated Distributions

This paper gives upper and lower bounds on the gap in Jensen's inequality, i.e., the difference between the expected value of a function of a random variable and the value of the function at the expected value of the random variable. The bounds depend only on growth properties of the function and specific moments of the random variable. The bounds are particularly useful for distributions that are concentrated around the mean, a commonly occurring scenario such as the average of i.i.d. samples and in statistical mechanics.

==> commands.txt <==
Under Windows XP, with Miktex 2 installed, the following command produces the file nrstbiips.pdf as showm in this file.
texify -p nrstbiips.tex
